Parametric model order reduction using pyMOR

pyMOR is a free software library for model order reduction that includes both reduced basis and system-theoretic methods. All methods are implemented in terms of abstract vector and operator interfaces, which allows direct integration of pyMOR's algorithms with a wide array of external PDE solvers. In this contribution, we give a brief overview of the available methods and experimentally compare them for the parametric instationary thermal-block benchmark defined in arXiv:2003.00846.

==> code/data/four_param_bt_abs_h2_err_global.dat <==
1.000000000000000000e+00 5.032154563539692612e-04
2.000000000000000000e+00 7.166495761426414915e-04
3.000000000000000000e+00 1.301599410334249073e-03
4.000000000000000000e+00 7.793069799619311644e-04
5.000000000000000000e+00 6.879705055038669650e-03
6.000000000000000000e+00 3.121068221752132995e-03
7.000000000000000000e+00 2.886763243096919854e-03
8.000000000000000000e+00 5.796555497251604586e-04
9.000000000000000000e+00 6.401270193869128570e-04
1.000000000000000000e+01 1.263770784804348459e-03
1.100000000000000000e+01 7.210437932334304257e-04
1.200000000000000000e+01 5.309589190129320466e-04
1.300000000000000000e+01 4.955359551466668013e-04
1.400000000000000000e+01 1.618573928841074471e-03
1.500000000000000000e+01 5.251804558544641852e-04
1.600000000000000000e+01 5.589171803384897219e-04
1.700000000000000000e+01 1.084473052342437103e-03
1.800000000000000000e+01 3.129263372999243654e-03
1.900000000000000000e+01 1.626902757117336222e-03
2.000000000000000000e+01 4.941436759027290244e-04
2.100000000000000000e+01 6.344894750626039635e-04
2.200000000000000000e+01 5.007205734805170519e-04
2.300000000000000000e+01 1.766085212805939674e-03
2.400000000000000000e+01 5.005282165385818542e-04
2.500000000000000000e+01 1.842624393770527207e-03
2.600000000000000000e+01 1.598324431414551577e-03
2.700000000000000000e+01 5.031246150576670993e-04
2.800000000000000000e+01 1.722809933786714244e-03
2.900000000000000000e+01 9.701699206736703321e-04
3.000000000000000000e+01 1.582007017952553798e-03
3.100000000000000000e+01 1.297359232394907236e-03
3.200000000000000000e+01 4.949150905663430135e-04
3.300000000000000000e+01 5.336264837133803752e-04
3.400000000000000000e+01 5.008042208926470401e-04
3.500000000000000000e+01 5.399726286292454462e-04
3.600000000000000000e+01 1.515360270093055661e-03
3.700000000000000000e+01 1.328898231444352977e-02
3.800000000000000000e+01 1.503175775592388748e-02
3.900000000000000000e+01 1.651690119311418313e-03
4.000000000000000000e+01 6.371632387650949872e-04


==> code/data/four_param_bt_abs_h2_err_local.dat <==
1.000000000000000000e+00 3.406531769142532456e-05
2.000000000000000000e+00 2.719233277051489109e-04
3.000000000000000000e+00 2.753911739067716261e-04
4.000000000000000000e+00 3.651342971834644138e-03
5.000000000000000000e+00 1.961717413607142000e-03
6.000000000000000000e+00 1.462352281046522034e-04
7.000000000000000000e+00 1.141821077656148681e-02
8.000000000000000000e+00 1.601615736150032668e-03
9.000000000000000000e+00 1.180123569952717119e-03
1.000000000000000000e+01 7.146395674938886458e-05
1.100000000000000000e+01 4.471790611880317040e-03
1.200000000000000000e+01 4.296912802805339521e-03
1.300000000000000000e+01 1.185836421056058951e-03
1.400000000000000000e+01 5.289639101046397437e-03
1.500000000000000000e+01 1.242743147675023831e-03
1.600000000000000000e+01 5.504821092776662241e-03
1.700000000000000000e+01 4.338567452995299029e-03
1.800000000000000000e+01 2.192284772864600516e-03
1.900000000000000000e+01 1.653798783270535831e-03
2.000000000000000000e+01 1.736719938609925960e-03


==> code/data/four_param_osirka_abs_h2_err_global.dat <==
1.000000000000000000e+00 1.521573664517688186e-04
2.000000000000000000e+00 1.411586807819818897e-03
3.000000000000000000e+00 3.601792840871050668e-03
4.000000000000000000e+00 3.641944477518807306e-03
5.000000000000000000e+00 8.144974954927733379e-03
6.000000000000000000e+00 3.902570451326747847e-03
7.000000000000000000e+00 2.561179812373990360e-03
8.000000000000000000e+00 2.800193230372109276e-03
9.000000000000000000e+00 2.840194726574147947e-03
1.000000000000000000e+01 7.443217275905680266e-04
1.100000000000000000e+01 1.807663036070847849e-03
1.200000000000000000e+01 2.294202840014538357e-03
1.300000000000000000e+01 6.513326904185449441e-04
1.400000000000000000e+01 3.156417015702282260e-03
1.500000000000000000e+01 1.609477458026584758e-03
1.600000000000000000e+01 9.461593858722399959e-04
1.700000000000000000e+01 1.671717521617264220e-03
1.800000000000000000e+01 7.244004159348716582e-03
1.900000000000000000e+01 7.759783219883930640e-03
2.000000000000000000e+01 8.974536719479957137e-04
2.100000000000000000e+01 1.632133469070061894e-03
2.200000000000000000e+01 1.373839507611495335e-03
2.300000000000000000e+01 4.169191443430933508e-03
2.400000000000000000e+01 1.786325627366379832e-03
2.500000000000000000e+01 2.453364523802228567e-03
2.600000000000000000e+01 1.460275168847663223e-02
2.700000000000000000e+01 7.986375311167844947e-04
2.800000000000000000e+01 5.646411462413921008e-03
2.900000000000000000e+01 2.481374354162634282e-03
3.000000000000000000e+01 1.643580678439407472e-03
3.100000000000000000e+01 1.235534078893494323e-03
3.200000000000000000e+01 1.405890653024089148e-03
3.300000000000000000e+01 1.893139417284335621e-03
3.400000000000000000e+01 1.699010963898712080e-03
3.500000000000000000e+01 8.467437985509512289e-04
3.600000000000000000e+01 1.026608648832327310e-02
3.700000000000000000e+01 6.930178322720193830e-03
3.800000000000000000e+01 9.411901957285405754e-03
3.900000000000000000e+01 1.711954969116011955e-03
4.000000000000000000e+01 3.784778052967614163e-03


==> code/data/four_param_osirka_abs_h2_err_local.dat <==
1.000000000000000000e+00 1.650244734211977343e-02
2.000000000000000000e+00 2.997567553713719607e-02
3.000000000000000000e+00 1.119515558451467524e-01
4.000000000000000000e+00 4.170742777223412912e-02
5.000000000000000000e+00 1.914658098943928730e-02
6.000000000000000000e+00 3.683717447735728595e-02
7.000000000000000000e+00 6.289269580993948894e-02
8.000000000000000000e+00 1.092780448933519111e-01
9.000000000000000000e+00 4.486938491327024242e-02
1.000000000000000000e+01 1.722140591570692908e-02
1.100000000000000000e+01 1.051725607776359539e-01
1.200000000000000000e+01 7.878511370090375554e-02
1.300000000000000000e+01 1.590757355388120464e-01
1.400000000000000000e+01 9.488994424619551227e-02
1.500000000000000000e+01 1.415081755054156121e-01
1.600000000000000000e+01 1.085017927422378126e-01
1.700000000000000000e+01 1.003519524098271803e-01
1.800000000000000000e+01 2.888136336245385877e-02
1.900000000000000000e+01 2.720895169120375948e-02
2.000000000000000000e+01 1.371712103082616541e-01


==> code/data/four_param_rb_abs_h2_err.dat <==
1.000000000000000000e+00 1.228913212795150305e-03
2.000000000000000000e+00 5.214788740264863012e-03
3.000000000000000000e+00 5.399337493091659231e-03
4.000000000000000000e+00 1.536316717580157431e-03
5.000000000000000000e+00 5.054581467362167027e-03
6.000000000000000000e+00 6.029778711548962507e-03
7.000000000000000000e+00 5.979700192691083695e-03
8.000000000000000000e+00 2.749869408050788309e-03
9.000000000000000000e+00 1.444463799615342686e-03
1.000000000000000000e+01 5.073232250454405914e-03
1.100000000000000000e+01 1.132452437810578744e-03
1.200000000000000000e+01 1.367793421816112598e-03
1.300000000000000000e+01 1.022649992405066802e-03
1.400000000000000000e+01 4.351280952775172899e-03
1.500000000000000000e+01 1.117991159439797122e-03
1.600000000000000000e+01 1.070180615582815844e-03
1.700000000000000000e+01 1.802280107775606219e-03
1.800000000000000000e+01 6.946985566010921431e-03
1.900000000000000000e+01 5.843787110585032911e-03
2.000000000000000000e+01 1.027179273410900933e-03
2.100000000000000000e+01 1.574403570403744681e-03
2.200000000000000000e+01 1.059019574375337459e-03
2.300000000000000000e+01 2.266320503165142417e-03
2.400000000000000000e+01 1.276244321502020699e-03
2.500000000000000000e+01 2.389211364951066788e-03
2.600000000000000000e+01 7.952226971762713439e-03
2.700000000000000000e+01 1.070176377354459035e-03
2.800000000000000000e+01 3.439795139149798286e-03
2.900000000000000000e+01 2.236562732089370561e-03
3.000000000000000000e+01 6.746573781595426901e-03
3.100000000000000000e+01 5.450256390871409569e-03
3.200000000000000000e+01 1.114928947256819914e-03
3.300000000000000000e+01 1.207974011136098451e-03
3.400000000000000000e+01 1.096407637198654065e-03
3.500000000000000000e+01 1.132869455680804395e-03
3.600000000000000000e+01 4.934776122313181378e-03
3.700000000000000000e+01 6.047286840694324726e-03
3.800000000000000000e+01 6.148671673367754435e-03
3.900000000000000000e+01 4.266073538386004615e-03
4.000000000000000000e+01 2.088855918920936010e-03


==> code/data/one_param_bt_abs_h2_err_global.dat <==
9.999999999999999547e-07 6.011680979636090105e-02
2.782559402207125977e-06 5.352246833169520268e-02
7.742636826811276894e-06 4.609190510408501390e-02
2.154434690031882321e-05 3.945924000671751503e-02
5.994842503189408905e-05 3.282334367045073448e-02
1.668100537200059119e-04 2.627718433965069156e-02
4.641588833612777317e-04 2.017103851778543483e-02
1.291549665014882697e-03 1.501153137533775377e-02
3.593813663804625805e-03 1.126820965913921495e-02
1.000000000000000021e-02 8.632181602335172246e-03
2.782559402207126012e-02 6.796217862524770587e-03
7.742636826811262474e-02 5.253360524304718886e-03
2.154434690031882260e-01 3.232366113022643300e-03
5.994842503189409255e-01 1.428284005171637358e-03
1.668100537200055689e+00 5.284222166686006021e-03
4.641588833612772191e+00 2.765427643898964172e-02
1.291549665014882642e+01 8.138562505304826333e-02
3.593813663804625946e+01 1.797724716739596551e-01
1.000000000000000000e+02 3.383977598897052741e-01


==> code/data/one_param_bt_abs_h2_err_local.dat <==
9.999999999999999547e-07 1.318387853834226270e-03
7.742636826811276894e-06 1.327537500297527309e-03
5.994842503189408905e-05 1.327374364849382999e-03
4.641588833612777317e-04 1.112893303989031211e-03
3.593813663804625805e-03 3.034497100350955125e-04
2.782559402207126012e-02 9.217288281997384667e-05
2.154434690031882260e-01 7.708632365054927298e-05
1.668100537200055689e+00 1.246967626236259656e-04
1.291549665014882642e+01 9.681962522391152537e-05
1.000000000000000000e+02 2.552347114502930090e-05


==> code/data/one_param_h2_norm_point.dat <==
9.999999999999999547e-07 9.190473126756361355e-02
2.782559402207125977e-06 9.840971854178071077e-02
7.742636826811276894e-06 1.141314065927352822e-01
2.154434690031882321e-05 1.473980833471911778e-01
5.994842503189408905e-05 2.078139747078469601e-01
1.668100537200059119e-04 3.043569884218782495e-01
4.641588833612777317e-04 4.447345806926661926e-01
1.291549665014882697e-03 6.314371847323333453e-01
3.593813663804625805e-03 8.489222850640484319e-01
1.000000000000000021e-02 1.053727302632835761e+00
2.782559402207126012e-02 1.201546270754844548e+00
7.742636826811262474e-02 1.278039553405105222e+00
2.154434690031882260e-01 1.294585502226718088e+00
5.994842503189409255e-01 1.263685402951852055e+00
1.668100537200055689e+00 1.197101997465949808e+00
4.641588833612772191e+00 1.123467744854215855e+00
1.291549665014882642e+01 1.071005954643302394e+00
3.593813663804625946e+01 1.043760195270776903e+00
1.000000000000000000e+02 1.032148973343812060e+00


==> code/data/one_param_osirka_abs_h2_err_global.dat <==
9.999999999999999547e-07 4.610260303017020252e-04
2.782559402207125977e-06 6.689034987041940321e-04
7.742636826811276894e-06 1.010516388378280856e-03
2.154434690031882321e-05 1.436249445872250698e-03
5.994842503189408905e-05 1.965957959354060983e-03
1.668100537200059119e-04 2.565842683688783141e-03
4.641588833612777317e-04 3.164039977735001036e-03
1.291549665014882697e-03 3.830055457484570370e-03
3.593813663804625805e-03 4.466346770339402888e-03
1.000000000000000021e-02 3.900949678842553694e-03
2.782559402207126012e-02 2.646538801627596263e-03
7.742636826811262474e-02 2.013661247064050131e-03
2.154434690031882260e-01 1.777336491656618432e-03
5.994842503189409255e-01 1.181259385125452404e-03
1.668100537200055689e+00 6.360032068290687396e-04
4.641588833612772191e+00 5.624357065489994471e-04
1.291549665014882642e+01 4.280779252564941581e-04
3.593813663804625946e+01 3.681612367559725075e-04
1.000000000000000000e+02 3.989038775954139139e-04


==> code/data/one_param_osirka_abs_h2_err_local.dat <==
9.999999999999999547e-07 2.244182200900150109e-02
7.742636826811276894e-06 6.100605863232907294e-02
5.994842503189408905e-05 1.164249217084984134e-01
4.641588833612777317e-04 1.591776170326848483e-01
3.593813663804625805e-03 1.217377706348294619e-01
2.782559402207126012e-02 5.174634675785028115e-02
2.154434690031882260e-01 1.905259978831225220e-02
1.668100537200055689e+00 7.092936195916740502e-03
1.291549665014882642e+01 5.101800826500923342e-03
1.000000000000000000e+02 4.524363636449420072e-03


==> code/data/one_param_rb_abs_h2_err.dat <==
9.999999999999999547e-07 4.820543120706822192e-03
2.782559402207125977e-06 4.819557694036589839e-03
7.742636826811276894e-06 4.824194513064011813e-03
2.154434690031882321e-05 4.827481998137113546e-03
5.994842503189408905e-05 4.832044418817048499e-03
1.668100537200059119e-04 4.835162757752994520e-03
4.641588833612777317e-04 4.837093463648616670e-03
1.291549665014882697e-03 4.838244155047989430e-03
3.593813663804625805e-03 4.838112859707584951e-03
1.000000000000000021e-02 4.831712876635033821e-03
2.782559402207126012e-02 4.823161341488168760e-03
7.742636826811262474e-02 4.834128883016866260e-03
2.154434690031882260e-01 4.797198782550317862e-03
5.994842503189409255e-01 4.599537251754631795e-03
1.668100537200055689e+00 4.406422441277257039e-03
4.641588833612772191e+00 4.470704153715204451e-03
1.291549665014882642e+01 5.254011746407142962e-03
3.593813663804625946e+01 7.696792308518771338e-03
1.000000000000000000e+02 1.083623846201535804e-02


==> code/data/zero_param_all.dat <==
1.000000000000000000e+00 2.914226008693491798e-01 2.991401830772320580e-01 2.910839518737922127e-01 1.125318868856266752e+00 4.617645227179050793e-01
2.000000000000000000e+00 1.525548103316910764e-01 1.537506443103320297e-01 1.424237532916050597e-01 7.134990437818176101e-01 2.330503453932724345e-01
3.000000000000000000e+00 2.254125688619867604e-02 2.262413354169383328e-02 2.246010654301070289e-02 3.869101866533365963e-01 2.075592209395858978e-01
4.000000000000000000e+00 1.088001664621089659e-02 1.083329110618542861e-02 8.899195331568960157e-03 1.970103337397541288e-01 5.733990513186350974e-02
5.000000000000000000e+00 2.301878486171575044e-03 2.301683230930945488e-03 2.263990828087986216e-03 1.367964374326380850e-01 7.589269459262236450e-02
6.000000000000000000e+00 1.910629229836819558e-03 1.889767162807508890e-03 1.199178957765376953e-03 9.833036524479189799e-02 5.440370905698095616e-02
7.000000000000000000e+00 1.128219528910737656e-03 1.107559345986011256e-03 8.166801769119957618e-04 5.491447633414916346e-02 3.950675558021932848e-02
8.000000000000000000e+00 5.549908757592179626e-04 5.391387621168993068e-04 2.837820401600611503e-04 2.447962352106787878e-02 3.338849721502527151e-02
9.000000000000000000e+00 1.413817823684056230e-04 1.413665626226714891e-04 2.168328744930576933e-04 1.176821500358620973e-02 2.938077991207741629e-02
1.000000000000000000e+01 1.338356363576986949e-04 1.337443235394275207e-04 5.377016431980997149e-05 6.470132935649649739e-03 2.016120833522216937e-02

